The gravitational mass of Proxima Centauri measured with SPHERE from a microlensing event

Proxima Centauri, our closest stellar neighbour, is a low-mass M5 dwarf orbiting in a triple system. An Earth-mass planet with an 11 day period has been discovered around this star. The star's mass has been estimated only indirectly using a mass-luminosity relation, meaning that large uncertainties affect our knowledge of its properties. To refine the mass estimate, an independent method has been proposed: gravitational microlensing. By taking advantage of the close passage of Proxima Cen in front of two background stars, it is possible to measure the astrometric shift caused by the microlensing effect due to these close encounters and estimate the gravitational mass of the lens (Proxima Cen). Microlensing events occurred in 2014 and 2016 with impact parameters, the closest approach of Proxima Cen to the background star, of 1\farcs6 $\pm$ 0\farcs1 and 0\farcs5 $\pm$ 0\farcs1, respectively. Accurate measurements of the positions of the background stars during the last two years have been obtained with HST/WFC3, and with VLT/SPHERE from the ground. The SPHERE campaign started on March 2015, and continued for more than two years, covering 9 epochs. The parameters of Proxima Centauri's motion on the sky, along with the pixel scale, true North, and centering of the instrument detector were readjusted for each epoch using the background stars visible in the IRDIS field of view. The experiment has been successful and the astrometric shift caused by the microlensing effect has been measured for the second event in 2016. We used this measurement to derive a mass of 0.150$^{\textrm{+}0.062}_{-0.051}$ (an error of $\sim$ 40\%) \MSun for Proxima Centauri acting as a lens. This is the first and the only currently possible measurement of the gravitational mass of Proxima Centauri.

==> minutes.txt <==

PROXIMA MICROLENSING 

Participants: Silvano, Julien G., Arthur, Eric, Henning, Maud

Resume of the work:
Proxima approached a background star in February 2016, we monitored the star for 9 epochs, starting 2 years ago. All the epochs were useful to refine the movement of Proxima and the bkg star. We measured the deflection of the light by the microlensing event and calculated the mass of Proxima (0.14 M_Sun, still preliminary).
The draft is not complete but I plan to work on it in October, to submit early November.  

Henning: The parallax and PM of the stars are negligible?

AZu: We assume it as negligible, and that is why the parallax calculated for Proxima is RELATIVE to the mean parallax of the stars (~3 mas)

Henning: What about the other stars that are approaching Proxima in Figure 1? Are they too faint?

AZu: Yes, indeed. The dimension of the points is in logarithmic scale with the brightness. They are all below the SPHERE detection limits.   

Arthur: Did you considered the ADI deformation when measuring the stars positions?

AZu: The images are median combined+spatial filtered. All the PSFs of the stars are round, it's easy to measure the position. There is not deformation by the ADI. I will add an IRDIS image to clarify. 

Julien : How did you consider the error budget?

AZu: For the source 2 especially the error budget is very important, we reached the sub-mas precision and we have to justify clearly how we managed that. I will dedicate a paragraph to the error budget.  

Eric: How we can compare our measurements with HST data?

AZu: They will have several epochs, but during the only critical one, where the approaching happened, the star is behind the leaking of Proxima Cen, which is strongly saturated. They will be just able to define Proxima's movement. No point in waiting for them, they will write a separate paper after us.  

Eric: What about the mass discussion?

AZu: It is still missing and it will be a fundamental part for the discussion. 

General suggestion: Submit a monitoring program proposal for this semester to continue the observations.

AZu: I will try to do it, need help for the check of the next star approaching Proxima in the future. 

Eric: There will be a presentation in Nice?

AZu: Yes, Raffaele will present for me. 



==> notes_prox.txt <==
la cartella é allint. le simulazioni sono in bolt, usa i fix. 

